Using Radio Archives for Low-Resource Speech Recognition: Towards an Intelligent Virtual Assistant for Illiterate Users

For many of the 700 million illiterate people around the world, speech recognition technology could provide a bridge to valuable information and services. Yet, those most in need of this technology are often the most underserved by it. In many countries, illiterate people tend to speak only low-resource languages, for which the datasets necessary for speech technology development are scarce. In this paper, we investigate the effectiveness of unsupervised speech representation learning on noisy radio broadcasting archives, which are abundant even in low-resource languages. We make three core contributions. First, we release two datasets to the research community. The first, West African Radio Corpus, contains 142 hours of audio in more than 10 languages with a labeled validation subset. The second, West African Virtual Assistant Speech Recognition Corpus, consists of 10K labeled audio clips in four languages. Next, we share West African wav2vec, a speech encoder trained on the noisy radio corpus, and compare it with the baseline Facebook speech encoder trained on six times more data of higher quality. We show that West African wav2vec performs similarly to the baseline on a multilingual speech recognition task, and significantly outperforms the baseline on a West African language identification task. Finally, we share the first-ever speech recognition models for Maninka, Pular and Susu, languages spoken by a combined 10 million people in over seven countries, including six where the majority of the adult population is illiterate. Our contributions offer a path forward for ethical AI research to serve the needs of those most disadvantaged by the digital divide.

==> asr_classes.csv <==
Class ID,Utterance,Count
0,101_wake_word__francais,66
1,101_wake_word__maninka,95
2,101_wake_word__pular,67
3,101_wake_word__susu,109
4,201_add_contact__francais,66
5,201_add_contact__maninka,95
6,201_add_contact__pular,67
7,201_add_contact__susu,111
8,202_search_contact__francais,66
9,202_search_contact__maninka,95
10,202_search_contact__pular,67
11,202_search_contact__susu,111
12,203_update_contact__francais,66
13,203_update_contact__maninka,95
14,203_update_contact__pular,67
15,203_update_contact__susu,111
16,204_delete_contact__francais,66
17,204_delete_contact__maninka,95
18,204_delete_contact__pular,67
19,204_delete_contact__susu,111
20,205_call_contact__francais,66
21,205_call_contact__maninka,95
22,205_call_contact__pular,64
23,205_call_contact__susu,111
24,206_yes__francais,66
25,206_yes__maninka,95
26,206_yes__pular,67
27,206_yes__susu,111
28,207_no__francais,66
29,207_no__maninka,95
30,207_no__pular,67
31,207_no__susu,111
32,301_zero__francais,66
33,301_zero__maninka,95
34,301_zero__pular,67
35,301_zero__susu,111
36,302_one__francais,66
37,302_one__maninka,95
38,302_one__pular,67
39,302_one__susu,111
40,303_two__francais,66
41,303_two__maninka,95
42,303_two__pular,67
43,303_two__susu,111
44,304_three__francais,66
45,304_three__maninka,95
46,304_three__pular,67
47,304_three__susu,111
48,305_four__francais,66
49,305_four__maninka,95
50,305_four__pular,67
51,305_four__susu,111
52,306_five__francais,66
53,306_five__maninka,95
54,306_five__pular,67
55,306_five__susu,111
56,307_six__francais,66
57,307_six__maninka,95
58,307_six__pular,67
59,307_six__susu,111
60,308_seven__francais,66
61,308_seven__maninka,95
62,308_seven__pular,67
63,308_seven__susu,111
64,309_eight__francais,66
65,309_eight__maninka,93
66,309_eight__pular,67
67,309_eight__susu,111
68,310_nine__francais,66
69,310_nine__maninka,93
70,310_nine__pular,67
71,310_nine__susu,111
72,401_mom__francais,36
73,401_mom__maninka,53
74,401_mom__pular,43
75,401_mom__susu,51
76,402_dad__francais,36
77,402_dad__maninka,53
78,402_dad__pular,43
79,402_dad__susu,51
80,501_fatoumata___language_independent,146
81,502_mamadou___language_independent,145
82,503_mariama___language_independent,145
83,504_mohamed___language_independent,145
84,505_kadiatou___language_independent,145
85,506_ibrahima___language_independent,145
86,507_aissatou___language_independent,145
87,508_aminata___language_independent,145
88,509_alpha___language_independent,145
89,510_thierno___language_independent,142
90,511_abdoulaye___language_independent,145
91,512_aboubacar___language_independent,145
92,513_amadou___language_independent,145
93,514_fanta___language_independent,145
94,515_mariame___language_independent,145
95,516_oumou___language_independent,145
96,517_ousmane___language_independent,145
97,518_adama___language_independent,145
98,519_marie___language_independent,145
99,520_moussa___language_independent,145
100,521_aissata___language_independent,145
101,522_hawa___language_independent,145
102,523_sekou___language_independent,145
103,524_hadja___language_independent,145
104,525_djenabou___language_independent,146

